Interconnecting a System Having a Single Input-to-State Gain With a System Having a Region-Dependent Input-to-State Gain

For an ISS system, by analyzing local and non-local properties, it is obtained different input-to-state gains. The interconnection of a system having two input-to-state gains with a system having a single ISS gain is analyzed. By employing the Small Gain Theorem for the local (resp. non-local) gains composition, it is concluded about the local (resp. global) stability of the origin (resp. of a compact set). Additionally, if the region of local stability of the origin strictly includes the region attraction of the compact set, then it is shown that the origin is globally asymptotically stable. An example illustrates the approach.

==> small_gain-submitted_reduced_version.txt <==








 













    bookmarks=true,         
    unicode=true,          
    pdftoolbar=true,        
    pdfmenubar=true,        
    pdffitwindow=true,     
    pdfstartview=FitH,    
    pdftitle=Lyapunov functions,    
    pdfauthor=H. Stein Shiromoto,     
    pdfsubject=Subject,   
    pdfcreator=TeXShop,   
    pdfproducer=H. Stein Shiromoto, 
    pdfkeywords=Lyapunov Functions matlab, 
    pdfnewwindow=true,      
    colorlinks=true,       
    linkcolor=black,          
    citecolor=green,        
    filecolor=black,      
    urlcolor=black           








Interconnecting a System Having a Single Input-to-State Gain With a System Having a Region-Dependent Input-to-State Gain
Humberto Stein Shiromoto, Vincent Andrieu, Christophe Prieur

The authors are with  Control Systems Department, GIPSA-lab, Grenoble,
France;  LAGEP, Universite de Lyon 1, France. E-mail: 
mailto:humberto.shiromoto@gmail.comhumberto.shiromoto@gmail.com. The works of the first and the third authors are partly supported by HYCON2 Network of Excellence Highly-Complex and Networked Control Systems, grant agreement 257462.



empty



	For an ISS system, by analyzing local and non-local properties, it is obtained different input-to-state gains. The interconnection of a system having two input-to-state gains with a system having a single ISS gain is analyzed. By employing the Small Gain Theorem for the local (resp. non-local) gains composition, it is concluded about the local (resp. global) stability of the origin (resp. of a compact set). Additionally, if the region of local stability of the origin strictly includes the region attraction of the compact set, then it is shown that the origin is globally asymptotically stable. An example illustrates the approach.
-1em

Introduction

	The use of nonlinear input-output gains for the study of the stability of nonlinear was introduced in  by considering a system as an input-output operator. The condition that ensures stability, called Small Gain Theorem, of the resulting interconnected system is based on the contraction principle ().

The works  and  introduce a new concept of gain relating the input to system states. This notion of stability, called Input-to-State Stability (ISS), combines Zames and Lyapunov approaches (). Characterizations in terms of dissipation and Lyapunov functions are given in  and .

In , the contraction principle is used in the ISS notion to obtain an equivalent Small Gain Theorem. A formulation of this criteria in terms of Lyapunov functions may be found in  and .

Besides stability analysis, the Small Gain Theorem may also be used for the design of dynamic feedback laws satisfying robustness constraints. The interested reader may see  and  and references therein.

	Other versions of the Small Gain theorem do exist in the literature, examples of which can be found in . See also  and  for the interconnection of possibly non-ISS systems.

	In order to apply the Small Gain Theorem, it is required that the composition of the nonlinear gains is smaller than the argument for all of its positive values (). Such a condition, called Small Gain Condition, restricts the application of the Small Gain Theorem to a composition of well chosen gains.

In this work, it is made use of the Small Gain Theorem in a less conservative way. This new condition ensures the asymptotic stability of a system by showing that if there exist two different gains compositions such that they satisfy the Small Gain Condition, not for all values of the arguments, but in two different regions, and if these regions cover the set of all positive values, then the resulting interconnected system is globally asymptotically stable. Thus, this approach may be seen as a composition of two different small gain conditions that hold in different regions: a local and a global.

The use of a unifying approach is well known in the literature, see  for the combination of control Lyapunov functions and  for a stability concept uniting ISS and the integral variant of ISS (namely, iISS ) properties.

This paper is organized as follows. In Section , the basic concepts of Input-to-State Stability and the Dini derivative are presented. Also, the system under consideration, the problem statement and a motivational example are presented. In Section , the assumptions to solve the problem under consideration, as well as the main results are presented. Section  presents an example that illustrates the assumptions and main results. Section  contains the proofs of the main results. Concluding remarks are given in Section . Finally, in Section , auxiliary results are stated. Due to space limitations, some of the proofs were omitted.

Notation. Let  be a subset of  containing the origin, the notation  stands for . The closure of  is denoted by . Let , the notation  stands for the Euclidean norm of . A function  defined in a subset  of  containing  is positive definite if, ,  and . It is proper if  as . By  it is denoted the class of -times continuously differentiable functions, by  it is denoted the class of continuous and strictly increasing functions  such that ; it is denoted by  if, in addition, they are unbounded. Let , the notation  stands for the subset of  defined by . Let , the notation  (resp. ) stands for  with  (resp. ).-0.5em

Background and problem statement-0.5em

Consider the system-



where, ,  and , for some positive integers  and . The map  is assumed to be continuous, locally Lipschitz on  and uniformly in  on compact sets. A solution of eq:x subsystem with initial condition , and input  at time  is denoted by . Assume that the origin is an equilibrium point for the system eq:x subsystem, i.e., .


	Consider the function , the limit-0.5em
	

*
	(if it exists) is called Dini derivative. Let  be a positive integer. Consider the functions  and , the limit-
	

*
	(if it exists) is called Dini derivative of  in the -direction at .
-1em


	A continuous locally Lipschitz function  is called an ISS-Lyapunov function for system eq:x subsystem if
	
  there exist class  functions  and  such that, , ;
	
  there exist a class  function , called ISS gain, and a continuous positive definite function  such that, ,-
		


		holds.
-0.5em


	
	From now on,  will be assumed to be an ISS-Lyapunov function for eq:x subsystem.






Consider the system-



where, ,  and , for some positive integers  and . The map  is assumed to be continuous, locally Lipschitz on  and uniformly in  on compact sets. A solution of eq:z subsystem with initial condition , and input  at time  is denoted by . Assume that the origin is an equilibrium point for the system eq:z subsystem, i.e., . Consider also the following-0.5em

	There exists a continuous locally Lipschitz function  that is an ISS-Lyapunov function for the -subsystem. More precisely, there exist class  functions  and  satisfying, , . Furthermore, there exist a class  function  and a continuous positive definite function  such that, ,-0.5em



where  is the ISS-Lyapunov function of -subsystem.
-

System under consideration. Interconnecting systems eq:x subsystem and eq:z subsystem by linking the state of eq:x subsystem with the input of eq:z subsystem and vice versa leads to the following system-0.5em






Since  and , the origin is an equilibrium point for  system. Considering the ISS-Lyapunov inequalities, after the interconnection the following implications-0.5em





* 
are obtained with suitable class  functions  and .

A sufficient condition that ensures stability of  system is given by the following-0.5em

	If,-



Then, the origin is globally asymptotically stable for  system.
-

Problem statement. At this point, it is possible to explain the problems that are dealt with, in this work.

  ISS gains computation. Although the use of ISS gains renders the analysis of stability easy to work with, it is not a trivial task to compute those gains;
 	
  Small gain condition. Since the ISS gain is not unique, it might not be an easy task to find two ISS gains: one for the -subsystem of  system and another for the -subsystem of  system such that their composition satisfies eq:introduction:general sgc, for all positive values of the argument.
An illustration of the problem that is dealt with is presented in the following-0.5em


	Let the functions  and consider the system -
	





	where  will be defined below. Let, , ,  and, , .
	
	Taking the Dini derivative of  in the -direction, , it yields-
	
	
	


	This implies that  such that, ,-0.5em
	


	where . From now on, let . Note also that, in the interval ,  is decreasing.

	Consider the piecewise continuous function  defined by-0.5em
	






	where .-0.25em
	
	 The function  can be viewed as a discontinuous input-to-state gain of the -subsystem of eq:example:general system. More preciselly, , . Furthermore, the function  is ``optimal'', in the sense that if there exist a function  and a value  such that , then  such that  and .
	-
	
	It follows from Remark  that an ISS gain for the -subsystem of eq:example:general system is any class  function  such that, , .
	
	A local gain. Consider the function . Since  is strictly increasing on its domain, it is invertible. Let  be a class  function such that, ,-0.5em
	


		Note that,  satisfies the following inequalities-0.5em
		




*
	Moreover, , -0.5em
		


	
		Let the constant values  and . At this point, it is possible to define the function  of the -subsystem of eq:example:general system. It is a function of class  satisfying the following inequalities-
		




		Equations eq:example:delta gamma_l < s and eq:example:delta Gamma < s correspond to two different small gain conditions, the first may be seen as a small gain condition for small values of the argument while the last as a small gain condition for large values of the argument. Note that eq:example:tilde delta < Gamma implies that Theorem  cannot be applied.  
		
		Fig.  shows a plot of the functions , , ,  and . 		-1.5em
		
	






In this work, it will be shown that, if

  there exist two ISS gains  and , for the -subsystem of  system;
	
  there exists one ISS gain , for the -subsystem of  system;
	
  the compositions  and  satisfy the Small Gain Condition, not for all values of the arguments, but for two different intervals (). In other words,-
	


*
	
 2pt these intervals are such that  and ;

then, the origin is globally asymptotically stable for  system. See Theorem  below for a precise statement of this result.-0.5em

Assumptions and main results-0.25em

In this section, it is specified the assumptions on the system  system necessary to solve the problem under consideration. The proof of the stabilization results are provided from Section  to Section .-0.5em

Local set of assumptions on the -subsystem

In this section, it is introduced the set of assumptions to ensure that the origin is locally asymptotically stable for  system.


There exist a class  function  and a strictly positive constant  such that,- 



Moreover, ,-
	

-1.5em



	The composition of the functions  and  is such that,-


-1em
-


	Under Assumptions ,  and  the origin is locally asymptotically stable for system  system.
-1.5em

Non-local set of assumptions on the -subsystem

In this section, it is introduced the set of assumptions to ensure that a neighborhood of the origin is globally attractive for  system.


	There exist a class  function  and a strictly positive constant  such that -
	


	Moreover, ,-0.5em
		

-1.5em



	The composition of the functions  and  is such that,-



-1.5em


	Under Assumptions ,  and , there exist a proper definite positive function  and a positive constant  such that the set  is globally asymptotically stable for system  system.
-

Main result

In this section, it is introduced the assumption to ensure that the origin is globally asymptotically stable for  system.-0.5em


	The positive constants  and  given, respectively, by Assumptions   and  satisfy .
-1.5em


	Under Assumptions -, the origin is globally asymptotically stable for system  system.
-1.5em







Illustration-

  [Example  revisited.]

	Verifying Assumption . Let the function  be given by the inverse of . It follows that, , , where for a given  and , . Thus, Assumption  holds.
	
Verifying Assumption . The function  is given by eq:example:definition of gamma_l and . Moreover, it follows from claim:V>gamma_l -> D_f^+V<0 that Assumption  holds.
	
	Verifying Assumption . It follows from inequality eq:example:delta gamma_l < s that Assumption  holds. 
	
	From Proposition , it follows that the origin is locally asymptotically stable for eq:example:general system. Figure  shows some solutions of eq:example:general system.
-1em

	




-

 
	 [Example  revisited.]
	
	Verifying Assumption . Let a class  function  be such that, , .
	Moreover, . It follows from Remark  that, , . Thus, Assumption  holds.

Verifying Assumption . It follows from inequality eq:example:delta Gamma < s that Assumption  holds. 

From Proposition , it follows that a neighborhood of the origin is globally asymptotically stable for eq:example:general system. Figure  shows some solutions of eq:example:general system.
-1.5em








Proofs

Proof of Proposition -


	This proof is divided into three parts. In the first one, it is obtained a function  that is class  and  with strictly positive derivative. This function is used in the second part, where a class  proper positive definite function  is defined and its Dini derivative is studied. In the last part, it is shown that  is locally Lipschitz and the local asymptotical stability of the origin is concluded by using Lemma .

	First part. Consider the class  functions  and  from Assumptions  and . Under Assumption ,  and  are such that, , .
	
	Since  is class of , from Lemma , there exists a class  function  such that, ,-
	


	and, ,-
	


		
	Since  is of class  and  is of class  satisfying, , inequality  0 locally stable:delta < t gamma, from Lemma , there exists a class  and  function  whose derivative is strictly positive and satisfies, ,-




	Second part. Let, , . Note that the function  is proper positive definite. Pick , one of three cases is possible: ,  or . The proof follows by showing that the Dini derivative of  is negative. For each case, assume that .
	
	Case 1. Suppose that .
	This implies that  and .

	From  0 locally stable:delta < sigma_l < gamma^-1, the following inequality  holds. Together with eq:asymmetric:D_g^+W, it follows that . This concludes Case 1.
	
	Case 2. Suppose that . 
	This implies that
	 and .
	From  0 locally stable:delta < sigma_l < gamma^-1, the following inequality  holds. Since , it follows that-1em
			


			where the last inequality follows from  0 locally stable:t gamma < gamma^-1. Equation eq:asymmetric:D_f^+V<0:local together with  0 locally stable:W<delta<t gamma_l<gamma_l^-1 yields .
		
		Since, , , it follows that . This concludes Case 2.
		
		Case 3. Let .
		This implies
			






*
			
			The analysis of  is divided in two sub cases. In the first one, the function  is analyzed while in the last, the function  is analyzed.
			
			Case 3.a. The analysis of . From  0 locally stable:delta < sigma_l < gamma^-1, the following inequality  holds. Together with Equation eq:asymmetric:D_g^+W, it yields . 

			
			Case 3.b. The analysis of . From  0 locally stable:delta < sigma_l < gamma^-1, the following inequality  holds. Since , it follows that -
			


			where the last inequality is due to  0 locally stable:t gamma < gamma^-1.
			
		Equation eq:asymmetric:D_f^+V<0:local together with  0 locally stable:W=sigma<t gamma_l<gamma_l^-1 yields .

			To conclude Case 3,  holds, since .


Let . To sum up all the above cases, ,-
	


	where   is continuous and positive definite.
	
	Third part. To conclude local asymptotical stability of the origin, it remains to show that  is locally Lipschitz. Since  (resp. ) is locally Lipschitz,  is locally Lipschitz in the region  (resp. ). Since the hypotheses of Lemma  (in Section ) below are verified with  and , the origin is locally asymptotically stable for  system. This concludes the proof of Proposition .
-1.75em

Proof of Proposition -


	This proof is analogous to the proof of Proposition  and divided into three parts. In the first one, it is obtained a function  that is class  and  with strictly positive derivative. This function is used in the second part, where a class  proper and positive definite function  is defined and its Dini derivative is studied. In the last part, it is used Lemma  to show that the set  is globally asymptotically stable.

	First part. Consider the class  functions  and  from Assumptions  and . The function  is defined on  and satisfies . Assumption  implies that, , .
	Since  is of class , from Lemma  (in Section ), there exists a class  function  such that, ,-
	


	and, ,-
	


	
	Since  is of class  and  is of class  satisfying, , the inequality  0 locally stable:delta < t gamma_g, from Lemma , there exists a function  that is of class  and  whose derivative is strictly positive and satisfies, ,-




	Second part. Let, , . Note that the function  is proper positive definite. Pick , one of three cases is possible: ,  or . The proof follows by showing that the Dini derivative of  is negative. For each case, assume that .

	Case 1. Suppose that . Analogously to the Case 1 of proof of Proposition , . This concludes Case 1.
	
	Case 2. Suppose that . This implies that
	 and .
	From  0 locally stable:delta < sigma_g < gamma_g^-1, the following inequality-
	


	holds. At this point, two regions of  will be analyzed:  and .
	
	Case 2.a. In the region where , Equation eq:asymmetric:D_f^+V<0:global together with eq:asymmetric:b_g yields .
	
	Case 2.b. In the region where , from  0 locally stable:t gamma_g < gamma_g^-1 and  neighborhood globally stable:W < sigma_g < t gamma_g, it yields-
			


			Equation eq:asymmetric:D_f^+V<0:global together with  0 locally stable:W<delta<t gamma_g<gamma_g^-1 yields .
		
	Since, , , it follows that . This concludes Case 2.

	Case 3. Let . Analogously to the Case 3 of proof Proposition  and together with the analysis of Cases 1 and 2, the implication  holds, since .

 Let . To sum up all the above cases, , -
	


	where  is continuous and positive definite.
			
			Third part. Analogously to the third part of the proof of Proposition , it follows that  is locally Lipschitz. From Lemma  and  neighborhood globally stable:DU_g<0, it follows that,  and , along solutions of  system,-
			

*
			
			Since solutions of  system are absolutely continuous functions and, along solutions of  system,  is a continuous positive definite function, from Lemma ,  and , the function-
			
			


			is strictly decreasing. Pick , it will be proven that-
			
			To see the above suppose, by contradiction, that . From the continuity of ,  such that  and . Since  is proper, the constant  exists. Recalling the definition of ,  such that, , .  Moreover, from the definition of the constant ,-
			




*
			Then, -
			





*
		which contradicts the fact that  is positive definite. Therefore, . 
		
		In summary, the following facts hold for the function : 1)  is a proper positive definite function; 2)  decreases along solutions of  system having initial conditions in . From facts 1) and 2), the set  is globally asymptotically stable for  system. This concludes the proof of Proposition .
-1.75em

Proof of Theorem -


	Under Assumption ,  such that . Under Assumptions , ,  and Proposition , it follows that the origin is locally asymptotically stable. From the proof of Proposition , there exists a proper positive definite function given, , by , where  is of class  and  satisfying  0 locally stable:delta < sigma_l < gamma^-1. Moreover, letting  every solution starting in  converges to the origin.

	Together with Assumptions , ,  and the proof of Proposition , it is possible to define, , a class  function  satisfying  0 locally stable:delta < t gamma_g and  0 locally stable:t gamma_g < gamma_g^-1. Then, it is obtained a class  and  function  whose derivative is strictly positive and satisfies, ,-
	

*
	Defining a proper positive definite function given, , by  and the constant , it follows from the proof of Proposition  that the set  is globally asymptotically stable.
	
	Since, , , it follows that, , . This inequality implies that, , . Then, the following inclusion holds-
	


	Thus, every solution of  system starting in  converges to , in finite time. Then, due to eq:inclusion,  holds, and thus solutions will converge to the origin, as . 
	
	From the above, combining the local asymptotical stability of the origin with its global attractivitty it is concluded that the origin is globally asymptotically stable for  system.
-1.5em


Conclusion and perspectives-0.125em

In this work, the authors shown that it is possible to make use of local and non-local input-to-state properties of an ISS system, in order to derive an ``optimal'' ISS gain. As a result of such approach, it is possible to apply the Small Gain Theorem in a less conservative way by deriving local and non-local small gain conditions to ensure the stability of an interconnected system. 

In a future work, the authors will generalize the above results for the case in which there exist four ISS gains: two for each subsystem. Moreover, the authors also intend to use the region-dependent gain condition to develop a methodology for the design of feedback laws under different gains constraints.-0.5em

Auxiliary results-


	Let  be a class  function with-
	


	Let also  be two constants and  be a class  function such that,  and, ,-
	


	Then, the class  function  given by-0.5em
	







	 is such that, ,-
	


	Moreover, , it also satisfies-0.5em
	

-2em


Due to space constraints, the proof of Lemma  is not provided in this paper.
	
	
		Let  be a be a neighborhood of the origin. Let also the class  function  and consider the system . If there exist a positive definite and locally Lipschitz function  and a positive definite function  such that, , . Then, the origin is locally asymptotically stable for .
	-1em
	
	
		Let the measurable and essentially bounded function  and the class  function . If  is locally Lipschitz, then, for all maximal solutions  of the system  defined in the interval , the function , defined over , is locally Lipschitz and, for almost every ,-0.5em
		

*
		Moreover, if  is continuous, the above equality holds, .
	-1em
	










	
	
		Let  be an absolutely continuous function,  be a locally Lipschitz proper positive definite function and  be a continuous positive definite function. Define, ,  and . If, , , then, ,  is strictly decreasing.
	-1em
	
	Due to space constraints, the proof of Lemma  is not provided in this paper.
	
	plain


